HiCoMAC: Histogram-State Coded Multiple Access Computing via Computation-Oriented Modulation Design

Nowadays, over-the-air computation (AirComp) exploits the waveform superposition property of the wireless multiple access channel to directly compute a function of distributed data from simultaneously transmitted signals. In this paper, we propose Histogram-State Coded Multiple Access Computing (HiCoMAC), a fundamentally new convolutional-coded method for digital AirComp that directly recovers the arithmetic-sum sequence from the superposition of coded and modulated user signals. HiCoMAC exploits the permutation invariance of the sum function to represent the multi-user convolutional encoder state by the numbers of users occupying the individual encoder states. This central idea enables log-max maximum a posterior (MAP) histogram-state Viterbi decoding with substantially reduced state complexity compared to joint full-state decoding. We further introduce the computational free distance to distinguish histogram paths that produce different arithmetic-sum sequences and develop a weighted product graph for its shortest path evaluation. This distance is then used to optimize the rectangular ratio of a fixed labeled quadrature amplitude modulation (QAM) constellation to improve the computational accuracy. Simulation results show that the computation-oriented modulation design increases the computational free distance and reduces the normalized mean square error (NMSE), while HiCoMAC outperforms the considered multi-symbol digital AirComp baselines under equal transmission and energy budgets.

==> Data/MAP_accuracy.dat <==
SNR exact_map_nmse maxlog_histogram_nmse
-2 0.01570365879978825 0.016260544997023826
0 0.009041051227201474 0.009133429062774789
2 0.0028334408497839255 0.0029937808348763943
4 0.00052831055198629 0.0004914927848181379
6 1.9320226216204275e-05 3.49907730078046e-05
8 1.3200047280486601e-05 1.3200047280486601e-05
10 6.448998484072797e-07 6.448998484072797e-07
12 6.359144689321461e-07 6.359144689321461e-07
14 6.370031544483024e-07 6.370031544483024e-07


==> Data/comparison_digital.dat <==
SNR Repetition_ChannelComp ReMAC HiCoMAC FSJD
3 5.6602e-04 9.9722e-04 1.3441e-03 6.829e-05 
5 2.9509e-04 4.4734e-04 2.1468e-04 4.435e-05 
7 2.3723e-04 2.8826e-04 4.9272e-06 4.347e-05  
9 1.1077e-04 1.2011e-04 6.4032e-07 4.338e-05  
11 9.4745e-05 5.5213e-05 6.4314e-07 4.335e-05  
13 5.8095e-05 3.5164e-05 6.3952e-07 4.316e-05  
15 3.7148e-05 1.6444e-05 6.4298e-07 4.354e-05  
17 2.1321e-05 9.7016e-06 6.4164e-07 4.346e-05  
19 1.6490e-05 3.8645e-06 6.3911e-07 4.362e-05  

==> Data/trellis_K_m2_nmse.dat <==
SNR    K2_NMSE         K3_NMSE         K4_NMSE         K5_NMSE
3      1.5630090e-03   8.0512259e-04   4.0708266e-04   4.2901230e-04
5      1.0666221e-04   1.1673538e-04   9.5217532e-05   4.9669925e-05
7      4.5544053e-06   3.5107814e-06   3.1962171e-06   2.0713909e-06
9      6.4176141e-07   4.2748216e-07   3.3061025e-07   2.5612638e-07
11     6.3979220e-07   4.2876882e-07   3.2098483e-07   2.5730297e-07
13     6.4090424e-07   4.2444810e-07   3.1884543e-07   2.5683767e-07
15     6.4159297e-07   4.2744085e-07   3.2063674e-07   2.5512786e-07

==> Data/trellis_b_sweep_16qam_nmse.dat <==
SNR B8 B16 B32 floor_B8 floor_B16 floor_B32
3 6.56675e-04 4.69013e-04 3.47736e-04 3.2038e-07 4.850786e-12 1.12938e-21
5 5.19536e-05 5.84779e-05 4.38596e-05 3.2038e-07 4.850786e-12 1.129383e-21
7 4.10864e-06 2.64916e-06 6.40734e-07 3.2038e-07 4.850786e-12 1.12938e-21
9 3.30787e-07 1.56263e-07 2.38652e-12 3.20387e-07 4.850786e-12 1.12938e-21
11 3.21111e-07 4.85489e-12 1.13146e-21 3.2038e-07 4.850786e-12 1.12938e-21
13 3.22376e-07 4.85415e-12 1.12281e-21 3.2038e-07 4.850786e-12 1.12938e-21
15 3.20440e-07 4.83948e-12 1.13017e-21 3.2038e-07 4.850786e-12 1.12938e-21
17 3.18075e-07 4.87692e-12 1.12620e-21 3.2038e-07 4.850786e-12 1.12938e-21
19 3.21864e-07 4.85613e-12 1.13325e-21 3.2038e-07 4.850786e-12 1.12938e-21


==> Data/trellis_b_sweep_4qam_nmse.dat <==
SNR B8 B16 B32 floor_B8 floor_B16 floor_B32
3 3.4410e-04 4.2542e-04 4.6066e-04 3.20389594e-07 4.85078644e-12 1.12937726e-21
5 4.8933e-05 3.2625e-05 1.0756e-05 3.20389594e-07 4.85078644e-12 1.12937726e-21
7 1.8389e-06 2.5096e-06 9.3404e-07 3.20389594e-07 4.85078644e-12 1.12937726e-21
9 3.2133e-07 4.8319e-08 9.7656e-09 3.20389594e-07 4.85078644e-12 1.12937726e-21
11 3.2030e-07 4.8625e-12 1.1335e-21 3.20389594e-07 4.85078644e-12 1.12937726e-21
13 3.2226e-07 4.8576e-12 1.1177e-21 3.20389594e-07 4.85078644e-12 1.12937726e-21
15 3.1851e-07 4.8408e-12 1.1343e-21 3.20389594e-07 4.85078644e-12 1.12937726e-21
17 3.1967e-07 4.8807e-12 1.1235e-21 3.20389594e-07 4.85078644e-12 1.12937726e-21
19 3.2262e-07 4.8475e-12 1.1347e-21 3.20389594e-07 4.85078644e-12 1.12937726e-21




==> Data/trellis_code_decoder_complexity.dat <==
K hist_states_m2 joint_states_m2 hist_edges_m2 joint_edges_m2 hist_states_m3 joint_states_m3 hist_edges_m3 joint_edges_m3 
1 4 4 8 8 8 8 16 16
2 10 16 36 64 36 64 136 256
3 20 64 120 512 120 512 816 4096
4 35 256 330 4096 330 4096 3876 65536
5 56 1024 792 32768 792 32768 15504 1048576
6 84 4096 1716 262144 1716 262144 54264 16777216
7 120 16384 3432 2097152 3432 2097152 170544 268435456


==> Data/trellis_m_generator_sweep_16qam_nmse.dat <==
SNR m2_g1357 m2_g1537 m3_g1111317 m3_g1121517
5 2.52673363e-03 2.65308593e-03 2.34081713e-03 1.01045988e-03
7 4.56950777e-04 1.01753877e-03 7.46020092e-05 4.95028572e-05
9 1.27792358e-06 2.13980675e-07 7.94728335e-10 1.18664576e-17
11 2.06155284e-21 2.06155284e-21 2.32629150e-21 2.32629150e-21
13 2.30295660e-21 2.30295660e-21 1.90596084e-21 1.90596084e-21
15 2.26015847e-21 2.26015847e-21 2.30531573e-21 2.30531573e-21
17 1.99358467e-21 1.99358467e-21 2.22293012e-21 2.22293012e-21
19 2.26402032e-21 2.26402032e-21 2.22165444e-21 2.22165444e-21


==> Data/trellis_m_generator_sweep_4qam_nmse.dat <==
SNR m2_g15 m2_g13 m3_g115 m3_g113
5 2.20372241e-03 2.82032777e-03 1.35406444e-03 1.25345934e-03
7 4.55027041e-05 4.80781454e-04 5.19110105e-06 2.08394495e-04
9 4.97796569e-11 8.13802075e-07 2.32445498e-21 2.32445498e-21
11 2.06155284e-21 2.06155284e-21 2.32629150e-21 2.32629150e-21
13 2.30295660e-21 2.30295660e-21 1.90596084e-21 1.90596084e-21
15 2.26015847e-21 2.26015847e-21 2.30531573e-21 2.30531573e-21
17 1.99358467e-21 1.99358467e-21 2.22293012e-21 2.22293012e-21
19 2.26402032e-21 2.26402032e-21 2.22165444e-21 2.22165444e-21


==> Data/trellis_rate_bits_m2_nmse.dat <==
SNR R12B16 R12B32 R14B16 R14B32
3 1.0423e-03 1.7775e-03 8.7911e-04 8.2625e-04
5 2.4197e-04 3.1423e-04 1.4920e-03 3.4977e-04
7 5.1883e-06 6.2131e-06 4.0782e-06 5.0187e-06
9 1.9213e-11 6.2500e-12 9.7408e-12 3.7253e-14
11 9.7259e-12 2.2763e-21 9.7173e-12 2.2756e-21
13 9.7098e-12 2.2607e-21 9.6989e-12 2.2589e-21
15 9.6946e-12 2.2508e-21 9.6967e-12 2.2527e-21
17 9.7277e-12 2.2611e-21 9.7249e-12 2.2596e-21
19 9.6722e-12 2.2647e-21 9.6898e-12 2.2662e-21



==> Data/trellis_rate_bits_m3_nmse.dat <==
SNR R12B16 R12B32 R14B16 R14B32
3 1.20136e-03 9.27053e-04 2.96731e-04 1.61425e-03
5 1.39411e-04 2.08695e-04 8.01892e-05 2.71941e-05
7 6.62378e-06 1.24442e-05 6.60630e-07 2.45865e-06
9 2.45130e-09 9.57400e-12 9.75314e-12 2.25203e-21
11 9.72801e-12 2.24696e-21 9.72939e-12 2.24904e-21
13 9.67746e-12 2.25710e-21 9.62603e-12 2.26720e-21
15 9.66021e-12 2.25267e-21 9.69430e-12 2.26171e-21
17 9.73458e-12 2.26778e-21 9.74396e-12 2.25473e-21
19 9.68994e-12 2.24896e-21 9.71067e-12 2.25611e-21



==> Data/trellis_rho_compare_16qam_m3k2_b16_dcomp.dat <==
rho Dcomp Dcomp_rho1 Dcomp_rhostar
0.30000000 2.63985375e+00 nan nan
0.32268908 2.90034479e+00 nan nan
0.34537815 3.17221757e+00 nan nan
0.36806723 3.45423015e+00 nan nan
0.39075630 3.74515435e+00 nan nan
0.41344538 4.04378586e+00 nan nan
0.43613445 4.34895335e+00 nan nan
0.45882353 4.65952619e+00 nan nan
0.48151261 4.97442089e+00 nan nan
0.50420168 5.29260644e+00 nan nan
0.52689076 5.61310831e+00 nan nan
0.54957983 5.93501141e+00 nan nan
0.57226891 6.25746206e+00 nan nan
0.57734375 6.32957770e+00 nan 6.32957770e+00
0.59495798 6.29032238e+00 nan nan
0.61764706 6.23976246e+00 nan nan
0.64033613 6.18946059e+00 nan nan
0.66302521 6.13951217e+00 nan nan
0.68571429 6.09000328e+00 nan nan
0.70840336 6.04101109e+00 nan nan
0.73109244 5.99260414e+00 nan nan
0.75378151 5.94484286e+00 nan nan
0.77647059 5.89777997e+00 nan nan
0.79915966 5.85146096e+00 nan nan
0.82184874 5.80592460e+00 nan nan
0.84453782 5.76120339e+00 nan nan
0.86722689 5.71732404e+00 nan nan
0.88991597 5.67430796e+00 nan nan
0.91260504 5.63217168e+00 nan nan
0.93529412 5.59092734e+00 nan nan
0.95798319 5.55058303e+00 nan nan
0.98067227 5.51114325e+00 nan nan
1.00000000 5.47826087e+00 5.47826087e+00 nan
1.00336134 5.47260925e+00 nan nan
1.02605042 5.43497940e+00 nan nan
1.04873950 5.39824947e+00 nan nan
1.07142857 5.36241299e+00 nan nan
1.09411765 5.32746150e+00 nan nan
1.11680672 5.29338478e+00 nan nan
1.13949580 5.26017114e+00 nan nan
1.16218487 5.22780760e+00 nan nan
1.18487395 5.19628009e+00 nan nan
1.20756303 5.16557363e+00 nan nan
1.23025210 5.13567250e+00 nan nan
1.25294118 5.10656036e+00 nan nan
1.27563025 5.07822041e+00 nan nan
1.29831933 5.05063549e+00 nan nan
1.32100840 5.02378816e+00 nan nan
1.34369748 4.99766086e+00 nan nan
1.36638655 4.97223590e+00 nan nan
1.38907563 4.94749563e+00 nan nan
1.41176471 4.92342241e+00 nan nan
1.43445378 4.89999873e+00 nan nan
1.45714286 4.87720723e+00 nan nan
1.47983193 4.85503073e+00 nan nan
1.50252101 4.83345231e+00 nan nan
1.52521008 4.81245528e+00 nan nan
1.54789916 4.79202326e+00 nan nan
1.57058824 4.77214017e+00 nan nan
1.59327731 4.75279023e+00 nan nan
1.61596639 4.73395803e+00 nan nan
1.63865546 4.71562848e+00 nan nan
1.66134454 4.69778686e+00 nan nan
1.68403361 4.68041881e+00 nan nan
1.70672269 4.66351033e+00 nan nan
1.72941176 4.64704777e+00 nan nan
1.75210084 4.63101787e+00 nan nan
1.77478992 4.61540771e+00 nan nan
1.79747899 4.60020476e+00 nan nan
1.82016807 4.58539682e+00 nan nan
1.84285714 4.57097206e+00 nan nan
1.86554622 4.55691898e+00 nan nan
1.88823529 4.54322644e+00 nan nan
1.91092437 4.52988364e+00 nan nan
1.93361345 4.51688008e+00 nan nan
1.95630252 4.50420561e+00 nan nan
1.97899160 4.49185038e+00 nan nan
2.00168067 4.47980485e+00 nan nan
2.02436975 4.46805979e+00 nan nan
2.04705882 4.45660624e+00 nan nan
2.06974790 4.44543555e+00 nan nan
2.09243697 4.43453932e+00 nan nan
2.11512605 4.42390943e+00 nan nan
2.13781513 4.41353803e+00 nan nan
2.16050420 4.40341750e+00 nan nan
2.18319328 4.39354049e+00 nan nan
2.20588235 4.38389987e+00 nan nan
2.22857143 4.37448875e+00 nan nan
2.25126050 4.36530044e+00 nan nan
2.27394958 4.35632851e+00 nan nan
2.29663866 4.34756669e+00 nan nan
2.31932773 4.33900895e+00 nan nan
2.34201681 4.33064943e+00 nan nan
2.36470588 4.32248248e+00 nan nan
2.38739496 4.31450261e+00 nan nan
2.41008403 4.30670453e+00 nan nan
2.43277311 4.29908310e+00 nan nan
2.45546218 4.29163336e+00 nan nan
2.47815126 4.28435051e+00 nan nan
2.50084034 4.27722989e+00 nan nan
2.52352941 4.27026699e+00 nan nan
2.54621849 4.26345747e+00 nan nan
2.56890756 4.25679710e+00 nan nan
2.59159664 4.25028178e+00 nan nan
2.61428571 4.24390758e+00 nan nan
2.63697479 4.23767064e+00 nan nan
2.65966387 4.23156728e+00 nan nan
2.68235294 4.22559388e+00 nan nan
2.70504202 4.21974697e+00 nan nan
2.72773109 4.21402317e+00 nan nan
2.75042017 4.20841922e+00 nan nan
2.77310924 4.20293196e+00 nan nan
2.79579832 4.19755830e+00 nan nan
2.81848739 4.19229529e+00 nan nan
2.84117647 4.18714003e+00 nan nan
2.86386555 4.18208974e+00 nan nan
2.88655462 4.17714170e+00 nan nan
2.90924370 4.17229329e+00 nan nan
2.93193277 4.16754196e+00 nan nan
2.95462185 4.16288525e+00 nan nan
2.97731092 4.15832076e+00 nan nan
3.00000000 4.15384615e+00 nan nan


==> Data/trellis_rho_compare_16qam_m3k2_b16_nmse.dat <==
SNR m3K2B16_g1357_rho1 m3K2B16_g1357_rhostar
3 1.3184139e-03 1.0620317e-03
5 1.4767936e-04 1.1867124e-04
7 1.9292541e-05 3.0670863e-06
9 1.0282792e-10 1.6212787e-11
11 9.7481684e-12 9.6530472e-12
13 9.7286974e-12 9.6606181e-12
15 9.6474625e-12 9.6778842e-12
17 9.7022829e-12 9.6809991e-12
19 9.71281328e-12 9.7086751e-12


